Problems on handlebody groups

We survey a number of constructions and open problems related to the handlebody group, with a focus on recent trends in geometric group theory, (co)homological properties, and its relationship to outer automorphism groups of free groups. We also briefly describe how the \emph{cheap $\alpha$-rebuilding property} of Abert, Bergeron, Fraczyk, and Gaboriau can be applied using the disc complex to deduce results about the homology growth of the handlebody group.

==> feedback.txt <==
I'm just copying the contents of the replies to Ric's emails here so we have them in one place and don't have to fish them out of our inboxes later.

Thomas Ng:
What a fun list of problems! 

While looking it over, I started to think more about the subgroup structure coming from negative curvature.  You already have questions about stabilizers and (generalized) loxodromics.  Following that thread, one could see if there is a characterization of Morse subgroups (see for example Genevois https://arxiv.org/pdf/1709.08843).  
This could be interesting for studying extensions of free groups using handlebodies.  There's been lots of work on hyperbolic extensions of surface groups in terms of convex-cocompact subgroups of the mapping class group (Farb-Mosher, Hammestadt, Kent Leininger), and analogous study of hyperbolic extensions of free groups (Dowdall-Taylor). Recent work of Kent-Leininger produces purely pseudo-Anosov surface subgroups of the mapping class group.  One could ask whether there are purely pseudo-Anosov surface subgroups of the handlebody group.  
Does it make sense to study fiber bundles over handlebodies using subgroups of the handlebody group?  I haven't thought about how much any of this makes sense, but perhaps Sebastian has?

These are just some musings, but thought I would share.

Dan Petersen:
-- On page 4 I think it would make sense to cite both our paper and my paper with Louis for the claim that handlebody horoballs are contractible. I would say that this is proven already in HP23, although it's not stated so explicitly, and the proof in PW24 is nicer.

-- I find the use of the term "classifying space" a bit confusing; maybe there's a disconnect between the usage among homotopy theorists and geometric group theorists. I would say that BG is a classifying space of G, not that EG is a classifying space. In the third paragraph of 1.C I would say that H_g^\epsilon/\Gamma is a classifying space for \Gamma, for every torsion-free subgroup \Gamma of Mod(V), not that H_g^\epsilon itself is the classifying space.

Benjamin Br\"uck:
The only further comment I have is that the paper with
Michi and Thomas got published now, here's the doi:

     https://link.springer.com/article/10.1007/s00029-025-01018-9

[I've changed the reference over]

==> subjclass.txt <==
% 16S35 Twisted and skew group rings, crossed products
% 16S85 Associative rings of fractions and localizations

% 19L47 Equivariant K-theory 

% 20E05 Free groups
% 20E08 Groups acting on trees
% 20E18 Limits; profinite groups
% 20E26 Residual  properties  and  generalizations;  residually finite groups
% 20E34 General structure theorems for groups
% 20E36 Automorphisms of infinite groups
% 20E42 Groups with a BN-pair; buildings 

% 20F06 Cancellation theory of groups; application of van Kampen diagrams
% 20F10 Word problems, other decision  problems, connections with logic and automata
% 20F65 Geometric group theory
% 20F67 Hyperbolic groups and nonpositively curved groups

% 20H10 Fuchsian groups and their generalizations
% 20H15 Other geometric groups, including crystallographic groups 

% 20J05 Homological methods in group theory
% 20J06 Cohomology of groups
% 20J15 Category of groups 

% 37E30 Dynamical  systems  involving  homeomorphisms and diffeomorphisms of planes and surfaces

% 57K20 2-dimensional topology (including mapping class groups of surfaces, Teichmuller theory, curve complexes, etc.)

% 57M07 Topological methods in group theory
% 55M30 Lusternik-Shnirel’man category of a space, topological complexity a la Farber, topological robotics (topological aspects)
% 57M50 General geometric structures on low-dimensional manifolds
% 57M60 Group actions on manifolds and cell complexes in low dimensions

% 57N65 Algebraic topology of manifolds
% 55N91 Equivariant  homology  and  cohomology  in  algebraic topology

% 57P10 Poincaré duality spaces

% 57R15 Specialized structures on manifolds (spin manifolds, framed manifolds, etc.)
% 55R35 Classifying spaces of groups and H-spaces in algebraic topology








